Pebble games with algebraic rules

We define a general framework of partition games for formulating two-player pebble games over finite structures. We show that one particular such game, which we call the invertible-map game, yields a family of polynomial-time approximations of graph isomorphism that is strictly stronger than the well-known Weisfeiler-Lehman method. The general framework we introduce includes as special cases the pebble games for finite-variable logics with and without counting. It also includes a matrix-equivalence game, introduced here, which characterises equivalence in the finite-variable fragments of matrix-rank logic. We show that the equivalence defined by the invertible-map game is a refinement of the equivalence defined by each of these games for finite-variable logics.

==> setup/authblk.ins.txt <==
% File: authblk.ins
% Copyright 1999 Patrick W. Daly
%
% This file can be redistributed and/or modified under the terms
% of the LaTeX Project Public License Distributed from CTAN
% archives in directory macros/latex/base/lppl.txt; either
% version 1 of the License, or any later version.
%
% It is an installation file for extracting package and driver
% files from the original source file. Simply process it under
% TeX or LaTeX.

\input docstrip

\preamble
=============================================
IMPORTANT NOTICE:

This program can be redistributed and/or modified under the terms
of the LaTeX Project Public License Distributed from CTAN
archives in directory macros/latex/base/lppl.txt; either
version 1 of the License, or any later version.

This is a generated file.
It may not be distributed without the original source file \inFileName.

Full documentation can be obtained by LaTeXing that original file.
Only a few abbreviated comments remain here to describe the usage.
=============================================
\endpreamble
\postamble

<<<<< End of generated file <<<<<<
\endpostamble

\declarepreamble\driver
============================================
This is the driver file to produce the LaTeX documentation
from the original source file \inFileName.

Make changes to it as needed. (Never change the file \inFileName!)
============================================
\endpreamble

\declarepostamble\driverq

End of documentation driver file.
\endpostamble

\keepsilent
\askforoverwritefalse

\generate{\file{authblk.sty}{\from{authblk.dtx}{package}}
          \file{authblk.drv}{\usepreamble\driver\usepostamble\driverq
                           \from{authblk.dtx}{driver}}
         }

\obeyspaces
\Msg{******************************************}%
\Msg{* For documentation, process authblk.dtx *}%
\Msg{*    or the driver file      authblk.drv *}%
\Msg{******************************************}

\endbatchfile

